Know Where You're Uncertain When Planning with Multimodal Foundation Models: A Formal Framework

Multimodal foundation models offer a promising framework for robotic perception and planning by processing sensory inputs to generate actionable plans. However, addressing uncertainty in both perception (sensory interpretation) and decision-making (plan generation) remains a critical challenge for ensuring task reliability. We present a comprehensive framework to disentangle, quantify, and mitigate these two forms of uncertainty. We first introduce a framework for uncertainty disentanglement, isolating perception uncertainty arising from limitations in visual understanding and decision uncertainty relating to the robustness of generated plans. To quantify each type of uncertainty, we propose methods tailored to the unique properties of perception and decision-making: we use conformal prediction to calibrate perception uncertainty and introduce Formal-Methods-Driven Prediction (FMDP) to quantify decision uncertainty, leveraging formal verification techniques for theoretical guarantees. Building on this quantification, we implement two targeted intervention mechanisms: an active sensing process that dynamically re-observes high-uncertainty scenes to enhance visual input quality and an automated refinement procedure that fine-tunes the model on high-certainty data, improving its capability to meet task specifications. Empirical validation in real-world and simulated robotic tasks demonstrates that our uncertainty disentanglement framework reduces variability by up to 40% and enhances task success rates by 5% compared to baselines. These improvements are attributed to the combined effect of both interventions and highlight the importance of uncertainty disentanglement, which facilitates targeted interventions that enhance the robustness and reliability of autonomous systems. Fine-tuned models, code, and datasets are available at https://uncertainty-in-planning.github.io/.

==> figures/csv/data1.csv <==
Step,Benchmark,Ours
0,0.3215,0.3215
80,0.6842,0.7258
160,0.8189,0.8431
240,0.8767,0.9155
320,0.9135,0.9203
400,0.9404,0.9659
0,0.2012,0.2012
80,0.5582,0.6158
160,0.7273,0.7903
240,0.8673,0.8862
320,0.9214,0.9398
400,0.9551,0.9417
0,0.0861,0.0861
80,0.5013,0.6445
160,0.5931,0.7135
240,0.7582,0.8424
320,0.8139,0.8757
400,0.8393,0.9012
0,0.4369,0.4369
80,0.7242,0.7712
160,0.8152,0.8841
240,0.8767,0.9274
320,0.9211,0.9333
400,0.9521,0.9647
0,0.5374,0.5374
80,0.8312,0.7572
160,0.9489,0.8955
240,0.9767,0.9612
320,0.9771,0.9591
400,0.9748,0.9703

==> figures/csv/loss.csv <==
step,ours,benchmark
11,0.1893,0.3214
12,0.2698,0.30870000000000003
13,0.1832,0.3691
14,0.1928,0.2598
15,0.1599,0.2502
16,0.2803,0.21030000000000001
17,0.1435,0.243
18,0.1798,0.1925
19,0.1989,0.1553
20,0.1647,0.1916
21,0.1164,0.1625
22,0.1172,0.1837
23,0.1056,0.1635
24,0.1217,0.1765
25,0.1458,0.195
26,0.1261,0.1689
27,0.1309,0.1442
28,0.1091,0.1437
29,0.1627,0.1698
30,0.1327,0.1472
31,0.156,0.1482
32,0.0744,0.1247
33,0.1605,0.12190000000000001
34,0.1306,0.14300000000000002
35,0.1318,0.1169
36,0.0788,0.1418
37,0.1207,0.1079
38,0.1006,0.12290000000000001
39,0.1083,0.10740000000000001
40,0.0962,0.0823
41,0.096,0.0956
42,0.134,0.1341
43,0.1031,0.1597
44,0.1082,0.1063
45,0.0798,0.0976
46,0.1254,0.11170000000000001
47,0.0979,0.07200000000000001
48,0.0656,0.0901
49,0.0793,0.1048
50,0.099,0.0837
51,0.0958,0.0614
52,0.0808,0.0897
53,0.081,0.0829
54,0.0855,0.0775
55,0.0863,0.065
56,0.0749,0.09090000000000001
57,0.0829,0.094
58,0.0711,0.0925
59,0.0925,0.0777
60,0.1033,0.11750000000000001
61,0.0858,0.0939
62,0.0988,0.0881
63,0.0558,0.08460000000000001
64,0.099,0.0719
65,0.0633,0.085
66,0.0646,0.061000000000000006
67,0.1065,0.0798
68,0.0829,0.0505
69,0.0745,0.083
70,0.072,0.0724
71,0.0838,0.0703
72,0.0632,0.0627
73,0.0424,0.08410000000000001
74,0.0851,0.0704
75,0.0565,0.0864
76,0.0772,0.0533
77,0.0482,0.0568
78,0.0518,0.0734
79,0.083,0.07590000000000001
80,0.069,0.0666
81,0.0514,0.0487
82,0.0587,0.052500000000000005
83,0.0534,0.09820000000000001
84,0.0585,0.09190000000000001
85,0.0545,0.1575
86,0.049,0.075
87,0.0419,0.0643
88,0.0619,0.1172
89,0.0295,0.1022
90,0.0699,0.0711
91,0.0496,0.07150000000000001
92,0.0407,0.0834
93,0.0631,0.0835
94,0.071,0.0993
95,0.045,0.0609
96,0.0346,0.0625
97,0.0442,0.06910000000000001
98,0.0425,0.0505
99,0.0468,0.06960000000000001
100,0.0506,0.0711
101,0.0706,0.0722
102,0.0468,0.0891
103,0.0561,0.0712
104,0.0381,0.0685
105,0.0437,0.0816
106,0.0526,0.08700000000000001
107,0.0424,0.0755
108,0.052,0.0779
109,0.0189,0.0609
110,0.0461,0.06860000000000001
111,0.0628,0.0678
112,0.0504,0.055600000000000004
113,0.0418,0.0626
114,0.0364,0.0659
115,0.0495,0.0512
116,0.052,0.0541
117,0.0251,0.0697
118,0.0583,0.054400000000000004
119,0.0247,0.042600000000000006
120,0.041,0.0512
121,0.0267,0.0523
122,0.0451,0.0818
123,0.0659,0.0706
124,0.0309,0.0635
125,0.0396,0.0589
126,0.0541,0.069
127,0.0551,0.0536
128,0.025,0.0424
129,0.0301,0.040400000000000005
130,0.0284,0.0402
131,0.0316,0.0309
132,0.0406,0.0439
133,0.0306,0.0465
134,0.0331,0.0654
135,0.0296,0.0368
136,0.0195,0.0366
137,0.034,0.0511
138,0.0397,0.0371
139,0.0413,0.0476
140,0.037,0.039900000000000005
141,0.0243,0.0458
142,0.0378,0.0585
143,0.0335,0.041100000000000005
144,0.0269,0.0352
145,0.0274,0.0305
146,0.0197,0.026099999999999998
147,0.0144,0.034
148,0.0623,0.0334
149,0.0353,0.045500000000000006
150,0.0212,0.026699999999999998
151,0.0218,0.0456
152,0.0384,0.035300000000000005
153,0.0386,0.043000000000000003
154,0.0261,0.03
155,0.0366,0.0483
156,0.0291,0.029599999999999998
157,0.0199,0.024999999999999998
158,0.0157,0.0366
159,0.0323,0.0444
160,0.029,0.026699999999999998
161,0.0275,0.0249
162,0.0198,0.022699999999999998
163,0.0187,0.0336
164,0.0201,0.0203
165,0.0127,0.0298
166,0.021,0.028999999999999998
167,0.0198,0.0327
168,0.0292,0.035500000000000004
169,0.0163,0.030799999999999998
170,0.0267,0.0466
171,0.0162,0.0278
172,0.0341,0.046200000000000005
173,0.0183,0.0195
174,0.0341,0.0226
175,0.0248,0.0268
176,0.0167,0.0236
177,0.0111,0.022
178,0.0132,0.0254
179,0.017,0.0291
180,0.0242,0.0347
181,0.0168,0.0351
182,0.0301,0.035300000000000005
183,0.0188,0.0211
184,0.0167,0.0328
185,0.0307,0.0271
186,0.0156,0.0265
187,0.0213,0.0309
188,0.0303,0.0276
189,0.0147,0.0235
190,0.0356,0.015200000000000002
191,0.0361,0.0275
192,0.0163,0.0182
193,0.016,0.026199999999999998
194,0.0128,0.0246
195,0.0158,0.0154
196,0.01,0.0158
197,0.0081,0.019
198,0.0226,0.027299999999999998
199,0.0156,0.0197
200,0.0198,0.022099999999999998
201,0.014,0.023799999999999998
202,0.0149,0.0251
203,0.0209,0.0248
204,0.0107,0.0181
205,0.0163,0.024499999999999997
206,0.0248,0.0295
207,0.0314,0.0235
208,0.01,0.0188
209,0.0158,0.0169
210,0.0228,0.0219
211,0.0054,0.0184
212,0.0121,0.0176
213,0.0166,0.013500000000000002
214,0.0189,0.0268
215,0.0226,0.0446
216,0.0111,0.0197
217,0.0107,0.0192
218,0.0122,0.0242
219,0.0338,0.0408
220,0.0128,0.0288
221,0.0182,0.031400000000000004
222,0.0081,0.0259
223,0.0102,0.0225
224,0.0154,0.0155
225,0.0038,0.020399999999999998
226,0.0146,0.0157
227,0.0139,0.027899999999999998
228,0.0081,0.0231
229,0.0196,0.014700000000000001
230,0.0075,0.014700000000000001
231,0.0095,0.0184
232,0.0177,0.013399999999999999
233,0.0108,0.019
234,0.0408,0.024399999999999998
235,0.0164,0.026199999999999998
236,0.0381,0.019299999999999998
237,0.0137,0.0282
238,0.0259,0.0131
239,0.0099,0.028399999999999998
240,0.0065,0.0186
241,0.0132,0.0139
242,0.0093,0.0103
243,0.0077,0.0214
244,0.0096,0.0246
245,0.0059,0.0138
246,0.0263,0.0144
247,0.0062,0.0181
248,0.0201,0.020399999999999998
249,0.0129,0.012900000000000002
250,0.0058,0.018
251,0.0194,0.0482
252,0.011,0.0276
253,0.0045,0.026199999999999998
254,0.007,0.0226
255,0.0165,0.023
256,0.0146,0.026
257,0.0102,0.0211
258,0.02,0.0126
259,0.0096,0.0181
260,0.0142,0.0223
261,0.0086,0.0164
262,0.0158,0.018699999999999998
263,0.0076,0.0247
264,0.0144,0.028399999999999998
265,0.0209,0.011200000000000002
266,0.0076,0.01
267,0.0109,0.0094
268,0.0137,0.0259
269,0.004,0.012900000000000002
270,0.0173,0.024
271,0.0137,0.0311
272,0.0114,0.011200000000000002
273,0.0083,0.0109
274,0.0104,0.0127
275,0.0117,0.0158
276,0.0172,0.013999999999999999
277,0.0118,0.0157
278,0.0018,0.0158
279,0.0074,0.012299999999999998
280,0.0141,0.015200000000000002
281,0.0082,0.013399999999999999
282,0.0037,0.0235
283,0.007,0.0265
284,0.0041,0.0131
285,0.0177,0.008400000000000001
286,0.0124,0.0192
287,0.0174,0.0209
288,0.0047,0.0125
289,0.0084,0.0163
290,0.0061,0.0137
291,0.0052,0.0154
292,0.0095,0.012799999999999999
293,0.0125,0.0163
294,0.0036,0.014100000000000001
295,0.0062,0.022199999999999998
296,0.0026,0.009000000000000001
297,0.011,0.0156
298,0.0031,0.0116
299,0.0142,0.012199999999999999
300,0.0084,0.0131
301,0.0022,0.011800000000000001
302,0.0057,0.013399999999999999
303,0.0092,0.019799999999999998
304,0.0018,0.008799999999999999
305,0.0057,0.0078
306,0.0026,0.0125
307,0.0057,0.018
308,0.0084,0.013500000000000002
309,0.0081,0.0085
310,0.0045,0.008400000000000001
311,0.0062,0.0108
312,0.0041,0.011099999999999999
313,0.0052,0.0197
314,0.0055,0.012400000000000001
315,0.0071,0.024999999999999998
316,0.003,0.012
317,0.0067,0.012
318,0.0068,0.0177
319,0.0108,0.013000000000000001
320,0.0039,0.0078
321,0.003,0.008400000000000001
322,0.0059,0.0155
323,0.004,0.013999999999999999
324,0.0039,0.0131
325,0.0078,0.0091
326,0.0027,0.008199999999999999
327,0.0072,0.012
328,0.0042,0.012
329,0.0018,0.010100000000000001
330,0.0018,0.0115
331,0.0068,0.0138
332,0.0071,0.0098
333,0.0057,0.0095
334,0.011,0.016
335,0.0061,0.014700000000000001
336,0.0047,0.0144
337,0.0024,0.0086
338,0.0057,0.0102
339,0.0058,0.0109
340,0.0073,0.011
341,0.0035,0.0091
342,0.0011,0.0094
343,0.0048,0.014499999999999999
344,0.0065,0.0188
345,0.0052,0.0075
346,0.0036,0.012299999999999998
347,0.0078,0.012
348,0.0044,0.0095
349,0.0044,0.0108
350,0.0045,0.0173
351,0.0067,0.0121
352,0.006,0.0059
353,0.0059,0.0116
354,0.002,0.0089
355,0.004,0.013000000000000001
356,0.0016,0.0093
357,0.0044,0.0085
358,0.0047,0.011800000000000001
359,0.0039,0.013399999999999999
360,0.0022,0.0052
361,0.0052,0.012400000000000001
362,0.0015,0.0167
363,0.0049,0.009899999999999999
364,0.0051,0.014700000000000001
365,0.0061,0.009000000000000001
366,0.0032,0.0162
367,0.0054,0.011099999999999999
368,0.0077,0.0081
369,0.0057,0.0095
370,0.0055,0.0073
371,0.0019,0.0057
372,0.0013,0.0102
373,0.002,0.0075
374,0.0065,0.012900000000000002
375,0.0032,0.009000000000000001
376,0.0061,0.012400000000000001
377,0.0037,0.015
378,0.0051,0.011
379,0.0024,0.009600000000000001
380,0.0011,0.01
381,0.0012,0.0131
382,0.0032,0.0139
383,0.0093,0.011800000000000001
384,0.0031,0.0132
385,0.0037,0.0067
386,0.0049,0.011099999999999999
387,0.0002,0.0075
388,0.0012,0.0053
389,0.0066,0.0119
390,0.0014,0.0138
391,0.0051,0.0102
392,0.0041,0.0137
393,0.0055,0.010700000000000001
394,0.0026,0.0085
395,0.0037,0.0119
396,0.0046,0.0066
397,0.0059,0.014599999999999998
398,0.0057,0.0092
399,0.0019,0.0121
400,0.0019,0.0095

